Learning from Pseudo-labeled Segmentation for Multi-Class Object Counting

Class-agnostic counting (CAC) has numerous potential applications across various domains. The goal is to count objects of an arbitrary category during testing, based on only a few annotated exemplars. In this paper, we point out that the task of counting objects of interest when there are multiple object classes in the image (namely, multi-class object counting) is particularly challenging for current object counting models. They often greedily count every object regardless of the exemplars. To address this issue, we propose localizing the area containing the objects of interest via an exemplar-based segmentation model before counting them. The key challenge here is the lack of segmentation supervision to train this model. To this end, we propose a method to obtain pseudo segmentation masks using only box exemplars and dot annotations. We show that the segmentation model trained on these pseudo-labeled masks can effectively localize objects of interest for an arbitrary multi-class image based on the exemplars. To evaluate the performance of different methods on multi-class counting, we introduce two new benchmarks, a synthetic multi-class dataset and a new test set of real images in which objects from multiple classes are present. Our proposed method shows a significant advantage over the previous CAC methods on these two benchmarks.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

